Phase Transitions in a Network with Assortative Mixing

In this work, we employed the Ising model to identify phase transitions in a magnetic system where the degree distribution of the network follows a power-law and the connections are assortatively mixed. In the Ising model, the spins assume only two values, $\sigma = \pm 1$, and interact through ferromagnetic coupling $J$. The network is characterized by four variable parameters: $\alpha$ denotes the degree distribution exponent, the minimum degree $k_0$, the maximum degree $k_m$, and the $p_r$ represents the assortativity or disassortativity of the network. To investigate the effect of degree correlations on the critical behavior of the system, we fix $k_0=4$, $k_m=10$, and $\alpha=1$, and vary $p_r$ to obtain an assortative mixing of edges. As result, we have calculated the phase transition points of the system, and the critical exponents related to magnetization $\beta$, magnetic susceptibility $\gamma$, and the correlation length $\nu$.

==> jmfis.log.txt <==
This is pdfTeX, Version 3.141592653-2.6-1.40.24 (MiKTeX 22.10) (preloaded format=pdflatex 2022.12.20)  17 AUG 2023 09:53
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**./jmfis.cls
(jmfis.cls
LaTeX2e <2022-06-01> patch level 5
L3 programming layer <2022-09-28>

LaTeX Warning: You have requested package `',
               but the package provides `jmfis'.

Package: jmfis 2023/05/24 v1.0 Submission to JMFis
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\article.cls
Document Class: article 2021/10/04 v1.4n Standard LaTeX document class
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\size10.clo
File: size10.clo 2021/10/04 v1.4n Standard LaTeX file (size option)
)
\c@part=\count185
\c@section=\count186
\c@subsection=\count187
\c@subsubsection=\count188
\c@paragraph=\count189
\c@subparagraph=\count190
\c@figure=\count191
\c@table=\count192
\abovecaptionskip=\skip47
\belowcaptionskip=\skip48
\bibindent=\dimen138
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/parskip\parskip.sty
Package: parskip 2021-03-14 v2.0h non-zero parskip adjustments

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/kvoptions\kvoptions.st
y
Package: kvoptions 2022-06-15 v3.15 Key value format for package options (HO)
 (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics\keyval.sty
Package: keyval 2022/05/29 v1.15 key=value parser (DPC)
\KV@toks@=\toks16
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/ltxcmds\ltxcmds.st
y
Package: ltxcmds 2020-05-10 v1.25 LaTeX kernel commands for general use (HO)
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/kvsetkeys\kvsetkeys.st
y
Package: kvsetkeys 2022-10-05 v1.19 Key value parser (HO)
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/etoolbox\etoolbox.sty
Package: etoolbox 2020/10/05 v2.5k e-TeX tools for LaTeX (JAW)
\etb@tempcnta=\count193
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/libertine\libertine.st
y
Package: libertine 2022/09/12 (Bob Tennent) Supports Libertine and Biolinum fon
ts for all LaTeX engines.
 (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifxetex.sty
Package: ifxetex 2019/10/25 v0.7 ifxetex legacy package. Use iftex instead.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/iftex\iftex.sty
Package: iftex 2022/02/03 v1.0f TeX engine tests
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifluatex.sty
Package: ifluatex 2019/10/25 v1.5 ifluatex legacy package. Use iftex instead.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/xkeyval\xkeyval.sty
Package: xkeyval 2022/06/16 v2.9 package option processing (HA)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/xkeyval\xkeyval.tex
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/xkeyval\xkvutils.tex
\XKV@toks=\toks17
\XKV@tempa@toks=\toks18
)
\XKV@depth=\count194
File: xkeyval.tex 2014/12/03 v2.7a key=value parser (HA)
)) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\textcomp.sty
Package: textcomp 2020/02/02 v2.0n Standard LaTeX package
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\fontenc.sty
Package: fontenc 2021/04/29 v2.0v Standard LaTeX package
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/fontaxes\fontaxes.sty
Package: fontaxes 2020/07/21 v1.0e Font selection axes
LaTeX Info: Redefining \upshape on input line 29.
LaTeX Info: Redefining \itshape on input line 31.
LaTeX Info: Redefining \slshape on input line 33.
LaTeX Info: Redefining \swshape on input line 35.
LaTeX Info: Redefining \scshape on input line 37.
LaTeX Info: Redefining \sscshape on input line 39.
LaTeX Info: Redefining \ulcshape on input line 41.
LaTeX Info: Redefining \textsw on input line 47.
LaTeX Info: Redefining \textssc on input line 48.
LaTeX Info: Redefining \textulc on input line 49.
)
LaTeX Info: Redefining \oldstylenums on input line 483.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/libertine\LinLibertine
_I.tex))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\newtxmath.sty
Package: newtxmath 2023/07/19 v1.72

`newtxmath' v1.72, 2023/07/19 Math macros based originally on txfonts (msharpe)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsmath.sty
Package: amsmath 2022/04/08 v2.17n AMS math features
\@mathmargin=\skip49

For additional information on amsmath, use the `?' option.
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amstext.sty
Package: amstext 2021/08/26 v2.01 AMS text

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsgen.sty
File: amsgen.sty 1999/11/30 v2.0 generic functions
\@emptytoks=\toks19
\ex@=\dimen139
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d Bold Symbols
\pmbraise@=\dimen140
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/amsmath\amsopn.sty
Package: amsopn 2022/04/08 v2.04 operator names
)
\inf@bad=\count195
LaTeX Info: Redefining \frac on input line 234.
\uproot@=\count196
\leftroot@=\count197
LaTeX Info: Redefining \overline on input line 399.
LaTeX Info: Redefining \colon on input line 410.
\classnum@=\count198
\DOTSCASE@=\count199
LaTeX Info: Redefining \ldots on input line 496.
LaTeX Info: Redefining \dots on input line 499.
LaTeX Info: Redefining \cdots on input line 620.
\Mathstrutbox@=\box51
\strutbox@=\box52
LaTeX Info: Redefining \big on input line 722.
LaTeX Info: Redefining \Big on input line 723.
LaTeX Info: Redefining \bigg on input line 724.
LaTeX Info: Redefining \Bigg on input line 725.
\big@size=\dimen141
LaTeX Font Info:    Redeclaring font encoding OML on input line 743.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 744.
\macc@depth=\count266
LaTeX Info: Redefining \bmod on input line 905.
LaTeX Info: Redefining \pmod on input line 910.
LaTeX Info: Redefining \smash on input line 940.
LaTeX Info: Redefining \relbar on input line 970.
LaTeX Info: Redefining \Relbar on input line 971.
\c@MaxMatrixCols=\count267
\dotsspace@=\muskip16
\c@parentequation=\count268
\dspbrk@lvl=\count269
\tag@help=\toks20
\row@=\count270
\column@=\count271
\maxfields@=\count272
\andhelp@=\toks21
\eqnshift@=\dimen142
\alignsep@=\dimen143
\tagshift@=\dimen144
\tagwidth@=\dimen145
\totwidth@=\dimen146
\lineht@=\dimen147
\@envbody=\toks22
\multlinegap=\skip50
\multlinetaggap=\skip51
\mathdisplay@stack=\toks23
LaTeX Info: Redefining \[ on input line 2953.
LaTeX Info: Redefining \] on input line 2954.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\ifthen.sty
Package: ifthen 2022/04/13 v1.1d Standard LaTeX ifthen package (DPC)
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/oberdiek\centernot.sty
Package: centernot 2016/05/16 v1.4 Centers the not symbol horizontally (HO)
)
\tx@cntz=\count273
 (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/binhex\binhex.tex)
\tx@Isdigit=\count274
\tx@IsAlNum=\count275
\tx@tA=\toks24
\tx@tB=\toks25
\tx@su=\read2
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/amscls\amsthm.sty
Package: amsthm 2020/05/29 v2.20.6
\thm@style=\toks26
\thm@bodyfont=\toks27
\thm@headfont=\toks28
\thm@notefont=\toks29
\thm@headpunct=\toks30
\thm@preskip=\skip52
\thm@postskip=\skip53
\thm@headsep=\skip54
\dth@everypar=\toks31
)
amsthm loaded
LaTeX Font Info:    Redeclaring symbol font `operators' on input line 386.
LaTeX Font Info:    Overwriting symbol font `operators' in version `normal'
(Font)                  OT1/cmr/m/n --> OT1/LinuxLibertineT-TLF/m/n on input li
ne 386.
LaTeX Font Info:    Overwriting symbol font `operators' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/LinuxLibertineT-TLF/m/n on input l
ine 386.
LaTeX Font Info:    Overwriting symbol font `operators' in version `bold'
(Font)                  OT1/LinuxLibertineT-TLF/m/n --> OT1/LinuxLibertineT-TLF
/sb/n on input line 387.
LaTeX Font Info:    Redeclaring math alphabet \mathsf on input line 393.
LaTeX Font Info:    Overwriting math alphabet `\mathsf' in version `normal'
(Font)                  OT1/cmss/m/n --> OT1/LinuxBiolinumT-TLF/m/n on input li
ne 393.
LaTeX Font Info:    Overwriting math alphabet `\mathsf' in version `bold'
(Font)                  OT1/cmss/bx/n --> OT1/LinuxBiolinumT-TLF/m/n on input l
ine 393.
LaTeX Font Info:    Redeclaring math alphabet \mathit on input line 394.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `normal'
(Font)                  OT1/cmr/m/it --> OT1/LinuxLibertineT-TLF/m/it on input 
line 394.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `bold'
(Font)                  OT1/cmr/bx/it --> OT1/LinuxLibertineT-TLF/m/it on input
 line 394.
LaTeX Font Info:    Redeclaring math alphabet \mathtt on input line 395.
LaTeX Font Info:    Overwriting math alphabet `\mathtt' in version `normal'
(Font)                  OT1/cmtt/m/n --> OT1/cmtt/m/n on input line 395.
LaTeX Font Info:    Overwriting math alphabet `\mathtt' in version `bold'
(Font)                  OT1/cmtt/m/n --> OT1/cmtt/m/n on input line 395.
LaTeX Font Info:    Redeclaring math alphabet \mathbf on input line 397.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `normal'
(Font)                  OT1/cmr/bx/n --> OT1/LinuxLibertineT-TLF/sb/n on input 
line 397.
LaTeX Font Info:    Overwriting math alphabet `\mathbf' in version `bold'
(Font)                  OT1/cmr/bx/n --> OT1/LinuxLibertineT-TLF/sb/n on input 
line 397.
LaTeX Font Info:    Overwriting math alphabet `\mathit' in version `bold'
(Font)                  OT1/LinuxLibertineT-TLF/m/it --> OT1/LinuxLibertineT-TL
F/sb/it on input line 398.
LaTeX Font Info:    Overwriting math alphabet `\mathsf' in version `bold'
(Font)                  OT1/LinuxBiolinumT-TLF/m/n --> OT1/LinuxBiolinumT-TLF/b
/n on input line 399.
LaTeX Font Info:    Overwriting math alphabet `\mathtt' in version `bold'
(Font)                  OT1/cmtt/m/n --> OT1/cmtt/b/n on input line 400.
LaTeX Font Info:    Redeclaring symbol font `letters' on input line 418.
LaTeX Font Info:    Overwriting symbol font `letters' in version `normal'
(Font)                  OML/cmm/m/it --> OML/nxlmi/m/it on input line 418.
LaTeX Font Info:    Overwriting symbol font `letters' in version `bold'
(Font)                  OML/cmm/b/it --> OML/nxlmi/m/it on input line 418.
LaTeX Font Info:    Overwriting symbol font `letters' in version `bold'
(Font)                  OML/nxlmi/m/it --> OML/nxlmi/b/it on input line 419.
\symlettersA=\mathgroup4
LaTeX Font Info:    Overwriting symbol font `lettersA' in version `bold'
(Font)                  U/ntxmia/m/it --> U/ntxmia/b/it on input line 558.
Now handling font encoding LMS ...
... no UTF-8 mapping file for font encoding LMS
LaTeX Font Info:    Redeclaring symbol font `symbols' on input line 579.
LaTeX Font Info:    Encoding `OMS' has changed to `LMS' for symbol font
(Font)              `symbols' in the math version `normal' on input line 579.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `normal'
(Font)                  OMS/cmsy/m/n --> LMS/ntxsy/m/n on input line 579.
LaTeX Font Info:    Encoding `OMS' has changed to `LMS' for symbol font
(Font)              `symbols' in the math version `bold' on input line 579.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `bold'
(Font)                  OMS/cmsy/b/n --> LMS/ntxsy/m/n on input line 579.
LaTeX Font Info:    Overwriting symbol font `symbols' in version `bold'
(Font)                  LMS/ntxsy/m/n --> LMS/ntxsy/b/n on input line 580.
\symAMSm=\mathgroup5
LaTeX Font Info:    Overwriting symbol font `AMSm' in version `bold'
(Font)                  U/ntxsym/m/n --> U/ntxsym/b/n on input line 605.
\symsymbolsC=\mathgroup6
LaTeX Font Info:    Overwriting symbol font `symbolsC' in version `bold'
(Font)                  U/ntxsyc/m/n --> U/ntxsyc/b/n on input line 626.
Now handling font encoding LMX ...
... no UTF-8 mapping file for font encoding LMX
LaTeX Font Info:    Redeclaring symbol font `largesymbols' on input line 639.
LaTeX Font Info:    Encoding `OMX' has changed to `LMX' for symbol font
(Font)              `largesymbols' in the math version `normal' on input line 6
39.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `normal'
(Font)                  OMX/cmex/m/n --> LMX/ntxexx/m/n on input line 639.
LaTeX Font Info:    Encoding `OMX' has changed to `LMX' for symbol font
(Font)              `largesymbols' in the math version `bold' on input line 639
.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `bold'
(Font)                  OMX/cmex/m/n --> LMX/ntxexx/m/n on input line 639.
LaTeX Font Info:    Overwriting symbol font `largesymbols' in version `bold'
(Font)                  LMX/ntxexx/m/n --> LMX/ntxexx/b/n on input line 640.
\symlargesymbolsTXA=\mathgroup7
LaTeX Font Info:    Overwriting symbol font `largesymbolsTXA' in version `bold'

(Font)                  U/ntxexa/m/n --> U/ntxexa/b/n on input line 654.
\tx@sbptoks=\toks32
LaTeX Font Info:    Redeclaring math delimiter \lfloor on input line 877.
LaTeX Font Info:    Redeclaring math delimiter \rfloor on input line 878.
LaTeX Font Info:    Redeclaring math delimiter \lceil on input line 879.
LaTeX Font Info:    Redeclaring math delimiter \rceil on input line 880.
LaTeX Font Info:    Redeclaring math delimiter \lbrace on input line 881.
LaTeX Font Info:    Redeclaring math delimiter \rbrace on input line 882.
LaTeX Font Info:    Redeclaring math delimiter \langle on input line 883.
LaTeX Font Info:    Redeclaring math delimiter \rangle on input line 885.
LaTeX Font Info:    Redeclaring math delimiter \arrowvert on input line 889.
LaTeX Font Info:    Redeclaring math delimiter \vert on input line 890.
LaTeX Font Info:    Redeclaring math symbol \hbar on input line 936.
LaTeX Font Info:    Redeclaring math accent \dot on input line 961.
LaTeX Font Info:    Redeclaring math accent \ddot on input line 962.
LaTeX Font Info:    Redeclaring math accent \vec on input line 2032.
LaTeX Info: Redefining \Bbbk on input line 2822.
LaTeX Info: Redefining \not on input line 2970.
LaTeX Info: Redefining \textsquare on input line 3000.
LaTeX Info: Redefining \openbox on input line 3002.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/sourcesanspro\sourcesa
nspro.sty
Package: sourcesanspro 2018/05/19 v2.7 Adobe's Source Sans Pro typeface

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\fontenc.sty
Package: fontenc 2021/04/29 v2.0v Standard LaTeX package

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/ly1\ly1enc.def
File: ly1enc.def 2022/06/11 v0.8 TeX 'n ANSI encoding (DPC/KB)
Now handling font encoding LY1 ...
... processing UTF-8 mapping file for font encoding LY1

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\ly1enc.dfu
File: ly1enc.dfu 2022/06/07 v1.3c UTF-8 support
   defining Unicode char U+00A0 (decimal 160)
   defining Unicode char U+00A1 (decimal 161)
   defining Unicode char U+00A2 (decimal 162)
   defining Unicode char U+00A3 (decimal 163)
   defining Unicode char U+00A4 (decimal 164)
   defining Unicode char U+00A5 (decimal 165)
   defining Unicode char U+00A6 (decimal 166)
   defining Unicode char U+00A7 (decimal 167)
   defining Unicode char U+00AA (decimal 170)
   defining Unicode char U+00AB (decimal 171)
   defining Unicode char U+00AD (decimal 173)
   defining Unicode char U+00AE (decimal 174)
   defining Unicode char U+00B0 (decimal 176)
   defining Unicode char U+00B5 (decimal 181)
   defining Unicode char U+00B6 (decimal 182)
   defining Unicode char U+00B7 (decimal 183)
   defining Unicode char U+00BA (decimal 186)
   defining Unicode char U+00BB (decimal 187)
   defining Unicode char U+00BC (decimal 188)
   defining Unicode char U+00BD (decimal 189)
   defining Unicode char U+00BE (decimal 190)
   defining Unicode char U+00BF (decimal 191)
   defining Unicode char U+00C0 (decimal 192)
   defining Unicode char U+00C1 (decimal 193)
   defining Unicode char U+00C2 (decimal 194)
   defining Unicode char U+00C3 (decimal 195)
   defining Unicode char U+00C4 (decimal 196)
   defining Unicode char U+00C5 (decimal 197)
   defining Unicode char U+00C6 (decimal 198)
   defining Unicode char U+00C7 (decimal 199)
   defining Unicode char U+00C8 (decimal 200)
   defining Unicode char U+00C9 (decimal 201)
   defining Unicode char U+00CA (decimal 202)
   defining Unicode char U+00CB (decimal 203)
   defining Unicode char U+00CC (decimal 204)
   defining Unicode char U+00CD (decimal 205)
   defining Unicode char U+00CE (decimal 206)
   defining Unicode char U+00CF (decimal 207)
   defining Unicode char U+00D0 (decimal 208)
   defining Unicode char U+00D1 (decimal 209)
   defining Unicode char U+00D2 (decimal 210)
   defining Unicode char U+00D3 (decimal 211)
   defining Unicode char U+00D4 (decimal 212)
   defining Unicode char U+00D5 (decimal 213)
   defining Unicode char U+00D6 (decimal 214)
   defining Unicode char U+00D8 (decimal 216)
   defining Unicode char U+00D9 (decimal 217)
   defining Unicode char U+00DA (decimal 218)
   defining Unicode char U+00DB (decimal 219)
   defining Unicode char U+00DC (decimal 220)
   defining Unicode char U+00DD (decimal 221)
   defining Unicode char U+00DE (decimal 222)
   defining Unicode char U+00DF (decimal 223)
   defining Unicode char U+00E0 (decimal 224)
   defining Unicode char U+00E1 (decimal 225)
   defining Unicode char U+00E2 (decimal 226)
   defining Unicode char U+00E3 (decimal 227)
   defining Unicode char U+00E4 (decimal 228)
   defining Unicode char U+00E5 (decimal 229)
   defining Unicode char U+00E6 (decimal 230)
   defining Unicode char U+00E7 (decimal 231)
   defining Unicode char U+00E8 (decimal 232)
   defining Unicode char U+00E9 (decimal 233)
   defining Unicode char U+00EA (decimal 234)
   defining Unicode char U+00EB (decimal 235)
   defining Unicode char U+00EC (decimal 236)
   defining Unicode char U+00ED (decimal 237)
   defining Unicode char U+00EE (decimal 238)
   defining Unicode char U+00EF (decimal 239)
   defining Unicode char U+00F0 (decimal 240)
   defining Unicode char U+00F1 (decimal 241)
   defining Unicode char U+00F2 (decimal 242)
   defining Unicode char U+00F3 (decimal 243)
   defining Unicode char U+00F4 (decimal 244)
   defining Unicode char U+00F5 (decimal 245)
   defining Unicode char U+00F6 (decimal 246)
   defining Unicode char U+00F8 (decimal 248)
   defining Unicode char U+00F9 (decimal 249)
   defining Unicode char U+00FA (decimal 250)
   defining Unicode char U+00FB (decimal 251)
   defining Unicode char U+00FC (decimal 252)
   defining Unicode char U+00FD (decimal 253)
   defining Unicode char U+00FE (decimal 254)
   defining Unicode char U+00FF (decimal 255)
   defining Unicode char U+0131 (decimal 305)
   defining Unicode char U+0141 (decimal 321)
   defining Unicode char U+0142 (decimal 322)
   defining Unicode char U+0152 (decimal 338)
   defining Unicode char U+0153 (decimal 339)
   defining Unicode char U+0160 (decimal 352)
   defining Unicode char U+0161 (decimal 353)
   defining Unicode char U+0174 (decimal 372)
   defining Unicode char U+0175 (decimal 373)
   defining Unicode char U+0176 (decimal 374)
   defining Unicode char U+0177 (decimal 375)
   defining Unicode char U+0178 (decimal 376)
   defining Unicode char U+017D (decimal 381)
   defining Unicode char U+017E (decimal 382)
   defining Unicode char U+0192 (decimal 402)
   defining Unicode char U+0218 (decimal 536)
   defining Unicode char U+0219 (decimal 537)
   defining Unicode char U+021A (decimal 538)
   defining Unicode char U+021B (decimal 539)
   defining Unicode char U+0237 (decimal 567)
   defining Unicode char U+02C6 (decimal 710)
   defining Unicode char U+02DC (decimal 732)
   defining Unicode char U+2013 (decimal 8211)
   defining Unicode char U+2014 (decimal 8212)
   defining Unicode char U+201C (decimal 8220)
   defining Unicode char U+201D (decimal 8221)
   defining Unicode char U+2020 (decimal 8224)
   defining Unicode char U+2021 (decimal 8225)
   defining Unicode char U+2022 (decimal 8226)
   defining Unicode char U+2026 (decimal 8230)
   defining Unicode char U+2030 (decimal 8240)
   defining Unicode char U+2039 (decimal 8249)
   defining Unicode char U+203A (decimal 8250)
   defining Unicode char U+2122 (decimal 8482)
   defining Unicode char U+FB00 (decimal 64256)
   defining Unicode char U+FB01 (decimal 64257)
   defining Unicode char U+FB02 (decimal 64258)
   defining Unicode char U+FB03 (decimal 64259)
   defining Unicode char U+FB04 (decimal 64260)
   defining Unicode char U+FB05 (decimal 64261)
   defining Unicode char U+FB06 (decimal 64262)
))
LaTeX Font Info:    Trying to load font information for T1+LinuxLibertineT-TLF 
on input line 112.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/libertine\t1linuxliber
tinet-tlf.fd
File: T1LinuxLibertineT-TLF.fd 2017/03/20 (autoinst) Font definitions for T1/Li
nuxLibertineT-TLF.
)
LaTeX Font Info:    Font shape `T1/LinuxLibertineT-TLF/m/n' will be
(Font)              scaled to size 10.0pt on input line 112.
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/inconsolata\inconsolat
a.sty
Package: inconsolata 2019/05/17 v1.12

`inconsolata-zi4' v1.12, 2019/05/17 Text macros for Inconsolata (msharpe)
\zifour@ocount=\count276
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/mathastext\mathastext.
sty
Package: mathastext 2022/11/04 v1.3y Use the text font in math mode (JFB)
\mst@exists@muskip=\muskip17
\mst@forall@muskip=\muskip18
\mst@prime@muskip=\muskip19
\mst@do@nonletters=\toks33
\mst@do@easynonletters=\toks34
\mst@do@az=\toks35
\mst@do@AZ=\toks36
\symmtoperatorfont=\mathgroup8
\symmtletterfont=\mathgroup9

** will use Euler font; command \MTEulerScale
\symmteulervm=\mathgroup10
** ! and ?
** punctuation: , . : ; and \colon
LaTeX Info: Redefining \rightarrowfill on input line 847.
LaTeX Info: Redefining \leftarrowfill on input line 852.
** + and =
** adding = ; and + to \nfss@catcodes
** parentheses ( ) [ ] and slash /
** alldelims: < > \backslash \setminus | \vert \mid \{ and \}
LaTeX Font Info:    Redeclaring math delimiter \backslash on input line 989.
LaTeX Font Info:    Redeclaring math symbol \setminus on input line 1001.
LaTeX Info: Redefining \models on input line 1010.
** \# \mathdollar \% \& 
** \imath and \jmath 
LaTeX Font Info:    Overwriting math alphabet `\mathnormalbold' in version `nor
mal'
(Font)                  T1/LinuxLibertineT-TLF/b/it --> T1/LinuxLibertineT-TLF/
b/it on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\mathnormalbold' in version `bol
d'
(Font)                  T1/LinuxLibertineT-TLF/b/it --> T1/LinuxLibertineT-TLF/
b/it on input line 2370.
LaTeX Font Info:    Overwriting symbol font `mtletterfont' in version `normal'
(Font)                  T1/LinuxLibertineT-TLF/m/it --> T1/LinuxLibertineT-TLF/
m/it on input line 2370.
LaTeX Font Info:    Overwriting symbol font `mtletterfont' in version `bold'
(Font)                  T1/LinuxLibertineT-TLF/m/it --> T1/LinuxLibertineT-TLF/
b/it on input line 2370.
LaTeX Font Info:    Overwriting symbol font `mtoperatorfont' in version `normal
'
(Font)                  T1/LinuxLibertineT-TLF/m/n --> T1/LinuxLibertineT-TLF/m
/n on input line 2370.
LaTeX Font Info:    Overwriting symbol font `mtoperatorfont' in version `bold'
(Font)                  T1/LinuxLibertineT-TLF/m/n --> T1/LinuxLibertineT-TLF/b
/n on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathbf' in version `normal'
(Font)                  T1/LinuxLibertineT-TLF/b/n --> T1/LinuxLibertineT-TLF/b
/n on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathbf' in version `bold'
(Font)                  T1/LinuxLibertineT-TLF/b/n --> T1/LinuxLibertineT-TLF/b
/n on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathit' in version `normal'
(Font)                  T1/LinuxLibertineT-TLF/m/it --> T1/LinuxLibertineT-TLF/
m/it on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathit' in version `bold'
(Font)                  T1/LinuxLibertineT-TLF/m/it --> T1/LinuxLibertineT-TLF/
b/it on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathsf' in version `normal'
(Font)                  T1/SourceSansPro-TLF/m/n --> T1/SourceSansPro-TLF/m/n o
n input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathsf' in version `bold'
(Font)                  T1/SourceSansPro-TLF/m/n --> T1/SourceSansPro-TLF/b/n o
n input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathtt' in version `normal'
(Font)                  T1/zi4/m/n --> T1/zi4/m/n on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\Mathtt' in version `bold'
(Font)                  T1/zi4/m/n --> T1/zi4/b/n on input line 2370.
LaTeX Font Info:    Overwriting symbol font `mteulervm' in version `bold'
(Font)                  U/zeur/m/n --> U/zeur/b/n on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\MathEulerBold' in version `norm
al'
(Font)                  U/zeur/b/n --> U/zeur/b/n on input line 2370.
LaTeX Font Info:    Overwriting math alphabet `\MathEulerBold' in version `bold
'
(Font)                  U/zeur/b/n --> U/zeur/b/n on input line 2370.
** Latin letters in the `normal' (resp. `bold') math versions are now
** set up to use the fonts T1/LinuxLibertineT-TLF/m(b)/it
** Other characters (digits, ...) and \log-like names will be
** typeset with the n shape.
** \hbar
** minus as endash
** Greek letters will use the Euler font. Use \MathastextEulerScale{<factor>} t
o scale the font.
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\xcolor.sty
Package: xcolor 2022/06/12 v2.14 LaTeX color extensions (UK)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\color.cfg
File: color.cfg 2016/01/02 v1.6 sample color configuration
)
Package xcolor Info: Driver file: pdftex.def on input line 227.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics-def\pdftex.de
f
File: pdftex.def 2022/09/22 v1.2b Graphics/color driver for pdftex
\stockwidth=\dimen148
\stockheight=\dimen149
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/colortbl\colortbl.sty
Package: colortbl 2022/06/20 v1.0f Color table columns (DPC)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/tools\array.sty
Package: array 2022/03/10 v2.5f Tabular extension package (FMi)
\col@sep=\dimen150
\ar@mcellbox=\box53
\extrarowheight=\dimen151
\NC@list=\toks37
\extratabsurround=\skip55
\backup@length=\skip56
\ar@cellbox=\box54
)
\everycr=\toks38
\minrowclearance=\skip57
\rownum=\count277
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics\mathcolor.ltx
)
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1353.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1357.
Package xcolor Info: Model `RGB' extended on input line 1369.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1371.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1372.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1373.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1374.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1375.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1376.
 (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/xcolor\svgnam.def
File: svgnam.def 2022/06/12 v2.14 Predefined colors according to SVG 1.1 (UK)
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpage.sty
Package: lastpage 2023/07/24 v2.0c lastpage: 2.09 or 2e? (HMM)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpage2e.st
y
Package: lastpage2e 2023/07/24 v2.0c Decide which 2e lastpage version to use (H
MM)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/lastpage\lastpageclass
ic.sty
Package: lastpageclassic 2023/07/24 v2.0c Refers to last page's name (HMM; JPG)

) 
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/enumitem\enumitem.sty
Package: enumitem 2019/06/20 v3.9 Customized lists
\labelindent=\skip58
\enit@outerparindent=\dimen152
\enit@toks=\toks39
\enit@inbox=\box55
\enit@count@id=\count278
\enitdp@description=\count279
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/threeparttable\threepa
rttable.sty
Package: threeparttable 2003/06/13  v 3.0
\@tempboxb=\box56
)

! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.55 \newcommand*\cup@
                      warning{\ClassWarning{jmfis}}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.55 \newcommand*\cup@w
                       arning{\ClassWarning{jmfis}}
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

! Argument of \ClassWarning has an extra }.
<inserted text> 
                \par 
l.55 ...command*\cup@warning{\ClassWarning{jmfis}}
                                                  
I've run across a `}' that doesn't seem to match anything.
For example, `\def\a#1{...}' and `\a}' would produce
this error. If you simply proceed now, the `\par' that
I've just inserted will cause me to report a runaway
argument that might be the root of the problem. But if
your `}' was spurious, just type `2' and it will go away.

Runaway argument?
! Paragraph ended before \ClassWarning was complete.
<to be read again> 
                   \par 
l.55 ...command*\cup@warning{\ClassWarning{jmfis}}
                                                  
I suspect you've forgotten a `}', causing me to apply this
control sequence to too much text. How can we recover?
My plan is to forget the whole thing and hope for the best.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.56 \newcommand*\cup@
                      ifundefined[1]{%
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.56 \newcommand*\cup@i
                       fundefined[1]{%
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

! Use of \@ doesn't match its definition.
<recently read> f
                 
l.59     \expandafter\@f
                        irstoftwo
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.65 \newcommand*\cup@
                      keyval@bool[2]{%
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Missing $ inserted.
<inserted text> 
                $
l.66   \cup
           @ifundefined{cup@#1#2}{%
I've inserted a begin-math/end-math symbol since I think
you left one out. Proceed, with fingers crossed.

LaTeX Font Info:    Trying to load font information for OT1+LinuxLibertineT-TLF
 on input line 66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/libertine\ot1linuxlibe
rtinet-tlf.fd
File: OT1LinuxLibertineT-TLF.fd 2017/03/20 (autoinst) Font definitions for OT1/
LinuxLibertineT-TLF.
)
LaTeX Font Info:    Font shape `OT1/LinuxLibertineT-TLF/m/n' will be
(Font)              scaled to size 10.0pt on input line 66.
LaTeX Font Info:    Font shape `OT1/LinuxLibertineT-TLF/m/n' will be
(Font)              scaled to size 7.3pt on input line 66.
LaTeX Font Info:    Font shape `OT1/LinuxLibertineT-TLF/m/n' will be
(Font)              scaled to size 5.5pt on input line 66.
LaTeX Font Info:    Trying to load font information for OML+nxlmi on input line
 66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\omlnxlmi.fd
File: omlnxlmi.fd 2013/11/19 Fontinst v1.933 font definitions for OML/nxlmi.
)
LaTeX Font Info:    Trying to load font information for LMS+ntxsy on input line
 66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\lmsntxsy.fd
File: lmsntxsy.fd 2016/07/02 Fontinst v1.933 font definitions for LMS/ntxsy.
)
LaTeX Font Info:    Trying to load font information for LMX+ntxexx on input lin
e 66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\lmxntxexx.fd
File: lmxntxexx.fd 2016/07/03 Fontinst v1.933 font definitions for LMX/ntxexx.
)
LaTeX Font Info:    Trying to load font information for U+ntxmia on input line 
66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\untxmia.fd
File: untxmia.fd 2018/04/14 Fontinst v1.933 font definitions for U/ntxmia.
)
LaTeX Font Info:    Trying to load font information for U+ntxsym on input line 
66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\untxsym.fd
File: untxsym.fd 2015/03/20 Fontinst v1.933 font definitions for U/ntxsym.
)
LaTeX Font Info:    Trying to load font information for U+ntxsyc on input line 
66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\untxsyc.fd
File: untxsyc.fd 2012/04/12 Fontinst v1.933 font definitions for U/ntxsyc.
)
LaTeX Font Info:    Trying to load font information for U+ntxexa on input line 
66.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/newtx\untxexa.fd
File: untxexa.fd 2012/04/16 Fontinst v1.933 font definitions for U/ntxexa.
)
LaTeX Font Info:    Font shape `T1/LinuxLibertineT-TLF/m/n' will be
(Font)              scaled to size 7.3pt on input line 66.
LaTeX Font Info:    Font shape `T1/LinuxLibertineT-TLF/m/n' will be
(Font)              scaled to size 5.5pt on input line 66.
LaTeX Font Info:    Font shape `T1/LinuxLibertineT-TLF/m/it' will be
(Font)              scaled to size 10.0pt on input line 66.
LaTeX Font Info:    Font shape `T1/LinuxLibertineT-TLF/m/it' will be
(Font)              scaled to size 7.3pt on input line 66.
LaTeX Font Info:    Font shape `T1/LinuxLibertineT-TLF/m/it' will be
(Font)              scaled to size 5.5pt on input line 66.
LaTeX Font Info:    Trying to load font information for U+zeur on input line 66
.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/eulervm\uzeur.fd
File: uzeur.fd 2005/01/11 v4.0 (WaS)
)
! You can't use `macro parameter character #' in math mode.
l.66   \cup@ifundefined{cup@#
                             1#2}{%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! You can't use `macro parameter character #' in math mode.
l.66   \cup@ifundefined{cup@#1#
                               2}{%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! You can't use `macro parameter character #' in math mode.
l.67     \cup@warning{Unknown option `#
                                       2' for key #1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! You can't use `macro parameter character #' in math mode.
l.67 ...\cup@warning{Unknown option `#2' for key #
                                                  1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Use of \@ doesn't match its definition.
l.69     \@n
            ameuse{cup@#1#2}%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! You can't use `macro parameter character #' in math mode.
l.69     \@nameuse{cup@#
                        1#2}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! You can't use `macro parameter character #' in math mode.
l.69     \@nameuse{cup@#1#
                          2}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Extra }, or forgotten $.
l.71 }
      
I've deleted a group-closing symbol because it seems to be
spurious, as in `$x}$'. But perhaps the } is legitimate and
you forgot something else, as in `\hbox{$x}'. In such cases
the way to recover is to insert both the forgotten and the
deleted material, e.g., by typing `I$}'.

! Undefined control sequence.
l.82 \define
            @key{cup}{abbreviations}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.83   \cup@keyval@bool{abbreviations}{#
                                        1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.85 \define
            @key{cup}{suppmat}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.86   \cup@keyval@bool{suppmat}{#
                                  1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.88 \define
            @key{cup}{suppdata}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.89   \cup@keyval@bool{suppdata}{#
                                   1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.91 \define
            @key{cup}{orcid}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.92   \cup@keyval@bool{orcid}{#
                                1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.94 \define
            @key{cup}{ack}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.95   \cup@keyval@bool{ack}{#
                              1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.97 \define
            @key{cup}{contrib}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.98   \cup@keyval@bool{contrib}{#
                                  1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.100 \define
             @key{cup}{financial}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.101   \cup@keyval@bool{financial}{#
                                     1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.103 \define
             @key{cup}{conflicts}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.104   \cup@keyval@bool{conflicts}{#
                                     1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.106 \define
             @key{cup}{ethics}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.107   \cup@keyval@bool{ethics}{#
                                  1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.109 \define
             @key{cup}{dates}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.110   \cup@keyval@bool{dates}{#
                                 1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.112 \define
             @key{cup}{copyright}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.113   \cup@keyval@bool{copyright}{#
                                     1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.115 \define
             @key{cup}{articletitle}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.116   \cup@keyval@bool{articletitle}{#
                                        1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.118 \define
             @key{cup}{chaptertitle}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.119   \cup@keyval@bool{chaptertitle}{#
                                        1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.121 \define
             @key{cup}{email}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.122   \cup@keyval@bool{email}{#
                                 1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.124 \define
             @key{cup}{hyperref}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.125   \cup@keyval@bool{hyperref}{#
                                    1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.127 \define
             @key{cup}{keywords}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.128   \cup@keyval@bool{keywords}{#
                                    1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.130 \define
             @key{cup}{palavrachave}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.131   \cup@keyval@bool{palavrachave}{#
                                        1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.133 \define
             @key{cup}{super}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.134   \cup@keyval@bool{super}{#
                                 1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.

! Undefined control sequence.
l.136 \define
             @key{cup}{usetitle}[true]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! You can't use `macro parameter character #' in math mode.
l.137   \cup@keyval@bool{articletitle}{#
                                        1}%
Sorry, but I'm not programmed to handle this case;
I'll just pretend that you didn't ask for it.
If you're in the wrong mode, you might be able to
return to the right one by typing `I}' or `I$' or `I\par'.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.139 \newcommand*\cup@
                       journal{jmfis}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.140 \newcommand*\cup@
                       doi{\cup@warning{No DOI provided}}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.141 \newcommand*\cup@
                       manuscript{rescience}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.142 \newcommand*\cup@
                       year{\cup@warning{No year provided}}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.143 \newcommand*\cup@
                       vol{\cup@warning{No volume provided}}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.144 \newcommand*\cup@
                       maxauthors{15}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.145 \newcommand*\cup@
                       layout{preprint}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Undefined control sequence.
l.146 \define
             @key{cup}{journal}{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Illegal parameter number in definition of \cup.
<to be read again> 
                   1
l.147   \def\cup@journal{#1
                           }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Undefined control sequence.
l.149 \define
             @key{cup}{manuscript}{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Illegal parameter number in definition of \cup.
<to be read again> 
                   1
l.150   \def\cup@manuscript{#1
                              }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Undefined control sequence.
l.152 \define
             @key{cup}{year}{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Illegal parameter number in definition of \cup.
<to be read again> 
                   1
l.153   \def\cup@year{#1
                        }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Undefined control sequence.
l.155 \define
             @key{cup}{volume}{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Illegal parameter number in definition of \cup.
<to be read again> 
                   1
l.156   \def\cup@vol{#1
                       }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Undefined control sequence.
l.158 \define
             @key{cup}{layout}{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Illegal parameter number in definition of \cup.
<to be read again> 
                   1
l.159   \def\cup@layout{#1
                          }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Missing \endcsname inserted.
<to be read again> 
                   \opt@. 
l.162 \newcommand
                 *\cup@manuscript@article{article}
The control sequence marked <to be read again> should
not appear between \csname and \endcsname.


! LaTeX Error: Unknown option `\opt@. ' for package `'.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.162 \newcommand
                 *\cup@manuscript@article{article}
The option `\opt@. ' was not declared in package `', perhaps you
misspelled its name. Try typing  <return>  to proceed.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.162 \newcommand*\cup@
                       manuscript@article{article}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.163 \newcommand*\cup@
                       manuscript@rescience{rescience}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.164 \newcommand*\cup@
                       manuscript@data{data}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.165 \newcommand*\cup@
                       manuscript@software{software}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.166 \newcommand*\cup@
                       manuscript@editorial{editorial}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.167 \newcommand*\cup@
                       manuscript@proceedings{proceedings}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.168 \newcommand*\cup@
                       layout@preprint{preprint}
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Missing $ inserted.
<inserted text> 
                $
l.169 
      
I've inserted a begin-math/end-math symbol since I think
you left one out. Proceed, with fingers crossed.


Overfull \hbox (6151.72064pt too wide) in paragraph at lines 56--169
[]\T1/LinuxLibertineT-TLF/m/n/10 ifundefined[1]irstoftwo  keyval@bool[2]$\LMS/n
txsy/m/n/10 [\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 i
funde^^[ned[][][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/
10 abbreviations\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/1
0 dates\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 copyrig
ht\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 articletitle
\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 chaptertitle\O
T1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 email\OT1/LinuxL
ibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 hyperref\OT1/LinuxLiberti
neT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 keywords\OT1/LinuxLibertineT-TL
F/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 palavrachave\OT1/LinuxLibertineT-TLF/
m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 super\OT1/LinuxLibertineT-TLF/m/n/10 @\
T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/Linux
LibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibertin
eT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m
/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\O
T1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/Linux
LibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-
TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 
key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/
LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLiberti
neT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/
m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @
\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/Linu
xLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLiberti
neT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/
m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\
OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/Linu
xLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT
-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10
 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1
/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibert
ineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF
/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 
@\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/Lin
uxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibert
ineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF
/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]
\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/Lin
uxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertine
T-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/1
0 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T
1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLiber
tineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TL
F/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10
 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/Li
nuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][]\OT1/LinuxLiber
tineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/LinuxLibertineT-TL
F/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertineT-TLF/m/n/10 ][
]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 key[][]\T1/Li
nuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\T1/LinuxLibertin
eT-TLF/m/n/10 ][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/
10 key[][]\T1/LinuxLibertineT-TLF/m/n/10 [\T1/LinuxLibertineT-TLF/m/it/10 true\
T1/LinuxLibertineT-TLF/m/n/10 ][]\T1/LinuxLibertineT-TLF/m/it/10 journal[]doi[]
manuscript[]year[]vol[]maxauthors[]layout[]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1
/LinuxLibertineT-TLF/m/it/10 key[][][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/Linu
xLibertineT-TLF/m/it/10 key[][][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibe
rtineT-TLF/m/it/10 key[][][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertine
T-TLF/m/it/10 key[][][]\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertineT-TLF
/m/it/10 key[][][]manuscript\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibertine
T-TLF/m/it/10 article[]manuscript\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/LinuxLibe
rtineT-TLF/m/it/10 rescience[]manuscript\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/Li
nuxLibertineT-TLF/m/it/10 data[]manuscript\OT1/LinuxLibertineT-TLF/m/n/10 @\T1/
LinuxLibertineT-TLF/m/it/10 software[]manuscript\OT1/LinuxLibertineT-TLF/m/n/10
 @\T1/LinuxLibertineT-TLF/m/it/10 editorial[]manuscript\OT1/LinuxLibertineT-TLF
/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 proceedings[]layout\OT1/LinuxLibertine
T-TLF/m/n/10 @\T1/LinuxLibertineT-TLF/m/it/10 preprint[]$ 
 []


! Package xkeyval Error: `articletitle' undefined in families `cup'.

See the xkeyval package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.178 }
       
Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.


! Package xkeyval Error: `super' undefined in families `cup'.

See the xkeyval package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.178 }
       
Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.


! Package xkeyval Error: `dates' undefined in families `cup'.

See the xkeyval package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.178 }
       
Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.


! Package xkeyval Error: `copyright' undefined in families `cup'.

See the xkeyval package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.178 }
       
Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.


! Package xkeyval Error: `abbreviations' undefined in families `cup'.

See the xkeyval package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.178 }
       
Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.


! Package xkeyval Error: `keywords' undefined in families `cup'.

See the xkeyval package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.178 }
       
Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.


! Package xkeyval Error: `palavrachave' undefined in families `cup'.

See the xkeyval package documentation for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.178 }
       
Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.sty
Package: geometry 2020/01/02 v5.9 Page Geometry

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/iftex\ifvtex.sty
Package: ifvtex 2019/10/25 v1.7 ifvtex legacy package. Use iftex instead.
)
\Gm@cnth=\count280
\Gm@cntv=\count281
\c@Gm@tempcnt=\count282
\Gm@bindingoffset=\dimen153
\Gm@wd@mp=\dimen154
\Gm@odd@mp=\dimen155
\Gm@even@mp=\dimen156
\Gm@layoutwidth=\dimen157
\Gm@layoutheight=\dimen158
\Gm@layouthoffset=\dimen159
\Gm@layoutvoffset=\dimen160
\Gm@dimlist=\toks40

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/geometry\geometry.cfg)
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/csquotes\csquotes.sty
Package: csquotes 2022-09-14 v5.2n context-sensitive quotations (JAW)
\csq@reset=\count283
\csq@gtype=\count284
\csq@glevel=\count285
\csq@qlevel=\count286
\csq@maxlvl=\count287
\csq@tshold=\count288
\csq@ltx@everypar=\toks41

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/csquotes\csquotes.def
File: csquotes.def 2022-09-14 v5.2n csquotes generic definitions (JAW)
)
Package csquotes Info: Trying to load configuration file 'csquotes.cfg'...
Package csquotes Info: ... configuration file loaded successfully.
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/csquotes\csquotes.cfg
File: csquotes.cfg 
))
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/changepage\changepage.
sty
Package: changepage 2009/10/20 v1.0c check page and change page layout
\c@cp@cntr=\count289
\cp@tempcnt=\count290
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/stringstrings\stringst
rings.sty
Package: stringstrings 2020/12/08 v1.24 Extensive array of string manipulation 
routines for cosmetic and programming application


! LaTeX Error: \usepackage before \documentclass.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.47 \usepackage{
                 ifthen}
\usepackage may only appear in the document preamble, i.e.,
between \documentclass and \begin{document}.

\c@@letterindex=\count291
\c@@@letterindex=\count292
\c@@@@letterindex=\count293
\c@@wordindex=\count294
\c@@iargc=\count295
\c@@gobblesize=\count296
\c@@maxrotation=\count297
\c@@stringsize=\count298
\c@@@stringsize=\count299
\c@@@@stringsize=\count300
\c@@revisedstringsize=\count301
\c@@gobbleindex=\count302
\c@@charsfound=\count303
\c@@alph=\count304
\c@@alphaindex=\count305
\c@@capstrigger=\count306
\c@@fromindex=\count307
\c@@toindex=\count308
\c@@previousindex=\count309
\c@@flag=\count310
\c@@matchloc=\count311
\c@@matchend=\count312
\c@@matchsize=\count313
\c@@matchmax=\count314
\c@@skipped=\count315
\c@@lcwords=\count316
\c@@@matchloc=\count317
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/textpos\textpos.sty
Package: textpos 2022/07/23 v1.10.1
Package textpos Info: choosing support for LaTeX3 on input line 60.
\TP@textbox=\box57
\TP@holdbox=\box58
\TPHorizModule=\dimen161
\TPVertModule=\dimen162
\TP@margin=\dimen163
\TP@absmargin=\dimen164

Grid set 16 x 16 = 37.34424pt x 52.81541pt
\TPboxrulesize=\dimen165
\TP@ox=\dimen166
\TP@oy=\dimen167
\TP@tbargs=\toks42
TextBlockOrigin set to 0pt x 0pt
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption.sty
Package: caption 2023/03/12 v3.6j Customizing captions (AR)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/caption\caption3.sty
Package: caption3 2023/03/12 v2.4 caption3 kernel (AR)
\caption@tempdima=\dimen168
\captionmargin=\dimen169
\caption@leftmargin=\dimen170
\caption@rightmargin=\dimen171
\caption@width=\dimen172
\caption@indent=\dimen173
\caption@parindent=\dimen174
\caption@hangindent=\dimen175
Package caption Info: Standard document class detected.
)
\c@caption@flags=\count318
\c@continuedfloat=\count319
Package caption Info: changepage package is loaded.
\caption@adjustwidth@hsize=\dimen176
\caption@adjustwidth@linewidth=\dimen177
Package caption Info: threeparttable package is loaded.
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/floatrow\floatrow.st
y
Package: floatrow 2008/08/02 v0.3b floatrow: float package extension
\c@float@type=\count320
\float@exts=\toks43
\float@box=\box59
\@floatcapt=\box60
Package floatrow Info: Modified float package code loaded on input line 455.
Package floatrow Info: Modified rotfloat package code loaded on input line 473.

\FR@everyfloat=\toks44
\flrow@foot=\insert252
\FB@wd=\dimen178
\FBo@wd=\dimen179
\FBc@wd=\dimen180
\FBo@ht=\skip59
\FBc@ht=\skip60
\FBf@ht=\skip61
\FBo@max=\skip62
\FBc@max=\skip63
\FBf@max=\skip64
\c@FBl@b=\count321
\floatbox@depth=\count322
\c@FRobj=\count323
\c@FRsobj=\count324
\Xhsize=\skip65
\sXhsize=\skip66
\Zhsize=\skip67
\sZhsize=\skip68
\flrow@rowbox=\box61
\FR@Zunitlength=\dimen181
\c@FBcnt=\count325
\FPOScnt=\count326
\LTleft=\skip69
\LTright=\skip70
\LTleft=\skip71
\LTright=\skip72
\flrow@types=\toks45
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphicx.sty
Package: graphicx 2021/09/16 v1.2d Enhanced LaTeX Graphics (DPC,SPQR)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics\graphics.sty
Package: graphics 2022/03/10 v1.4e Standard LaTeX Graphics (DPC,SPQR)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics\trig.sty
Package: trig 2021/08/11 v1.11 sin cos tan (DPC)
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/graphics-cfg\graphics.
cfg
File: graphics.cfg 2016/06/04 v1.11 sample graphics configuration
)
Package graphics Info: Driver file: pdftex.def on input line 107.
)
\Gin@req@height=\dimen182
\Gin@req@width=\dimen183
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/url\url.sty
\Urlmuskip=\muskip20
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/mdframed\mdframed.sty
Package: mdframed 2013/07/01 1.9b: mdframed

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/l3packages/xparse\xpar
se.sty
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/l3kernel\expl3.sty
Package: expl3 2022-09-28 L3 programming layer (loader) 

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/l3backend\l3backend-pd
ftex.def
File: l3backend-pdftex.def 2022-09-28 L3 backend support: PDF output (pdfTeX)
\l__color_backend_stack_int=\count327
\l__pdf_internal_box=\box62
))
Package: xparse 2022-06-22 L3 Experimental document command parser
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/zref\zref-abspage.sty
Package: zref-abspage 2022-04-07 v2.34 Module abspage for zref (HO)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/zref\zref-base.sty
Package: zref-base 2022-04-07 v2.34 Module base for zref (HO)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/infwarerr\infwarerr.
sty
Package: infwarerr 2019/12/03 v1.5 Providing info/warning/error messages (HO)
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/kvdefinekeys\kvdefin
ekeys.sty
Package: kvdefinekeys 2019-12-19 v1.6 Define keys (HO)
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/pdftexcmds\pdftexcmd
s.sty
Package: pdftexcmds 2020-06-27 v0.33 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/etexcmds\etexcmds.st
y
Package: etexcmds 2019/12/15 v1.7 Avoid name clashes with e-TeX commands (HO)
) (C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/auxhook\auxhook.sty
Package: auxhook 2019-12-17 v1.6 Hooks for auxiliary files (HO)
)
Package zref Info: New property list: main on input line 767.
Package zref Info: New property: default on input line 768.
Package zref Info: New property: page on input line 769.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/base\atbegshi-ltx.sty
Package: atbegshi-ltx 2021/01/10 v1.0c Emulation of the original atbegshi
package with kernel methods
)
\c@abspage=\count328
Package zref Info: New property: abspage on input line 65.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/needspace\needspace.st
y
Package: needspace 2010/09/12 v1.3d reserve vertical space
)
\mdf@templength=\skip73
\c@mdf@globalstyle@cnt=\count329
\mdf@skipabove@length=\skip74
\mdf@skipbelow@length=\skip75
\mdf@leftmargin@length=\skip76
\mdf@rightmargin@length=\skip77
\mdf@innerleftmargin@length=\skip78
\mdf@innerrightmargin@length=\skip79
\mdf@innertopmargin@length=\skip80
\mdf@innerbottommargin@length=\skip81
\mdf@splittopskip@length=\skip82
\mdf@splitbottomskip@length=\skip83
\mdf@outermargin@length=\skip84
\mdf@innermargin@length=\skip85
\mdf@linewidth@length=\skip86
\mdf@innerlinewidth@length=\skip87
\mdf@middlelinewidth@length=\skip88
\mdf@outerlinewidth@length=\skip89
\mdf@roundcorner@length=\skip90
\mdf@footenotedistance@length=\skip91
\mdf@userdefinedwidth@length=\skip92
\mdf@needspace@length=\skip93
\mdf@frametitleaboveskip@length=\skip94
\mdf@frametitlebelowskip@length=\skip95
\mdf@frametitlerulewidth@length=\skip96
\mdf@frametitleleftmargin@length=\skip97
\mdf@frametitlerightmargin@length=\skip98
\mdf@shadowsize@length=\skip99
\mdf@extratopheight@length=\skip100
\mdf@subtitleabovelinewidth@length=\skip101
\mdf@subtitlebelowlinewidth@length=\skip102
\mdf@subtitleaboveskip@length=\skip103
\mdf@subtitlebelowskip@length=\skip104
\mdf@subtitleinneraboveskip@length=\skip105
\mdf@subtitleinnerbelowskip@length=\skip106
\mdf@subsubtitleabovelinewidth@length=\skip107
\mdf@subsubtitlebelowlinewidth@length=\skip108
\mdf@subsubtitleaboveskip@length=\skip109
\mdf@subsubtitlebelowskip@length=\skip110
\mdf@subsubtitleinneraboveskip@length=\skip111
\mdf@subsubtitleinnerbelowskip@length=\skip112

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/mdframed\md-frame-0.md
f
File: md-frame-0.mdf 2013/07/01\ 1.9b: md-frame-0
)
\mdf@frametitlebox=\box63
\mdf@footnotebox=\box64
\mdf@splitbox@one=\box65
\mdf@splitbox@two=\box66
\mdf@splitbox@save=\box67
\mdfsplitboxwidth=\skip113
\mdfsplitboxtotalwidth=\skip114
\mdfsplitboxheight=\skip115
\mdfsplitboxdepth=\skip116
\mdfsplitboxtotalheight=\skip117
\mdfframetitleboxwidth=\skip118
\mdfframetitleboxtotalwidth=\skip119
\mdfframetitleboxheight=\skip120
\mdfframetitleboxdepth=\skip121
\mdfframetitleboxtotalheight=\skip122
\mdffootnoteboxwidth=\skip123
\mdffootnoteboxtotalwidth=\skip124
\mdffootnoteboxheight=\skip125
\mdffootnoteboxdepth=\skip126
\mdffootnoteboxtotalheight=\skip127
\mdftotallinewidth=\skip128
\mdfboundingboxwidth=\skip129
\mdfboundingboxtotalwidth=\skip130
\mdfboundingboxheight=\skip131
\mdfboundingboxdepth=\skip132
\mdfboundingboxtotalheight=\skip133
\mdf@freevspace@length=\skip134
\mdf@horizontalwidthofbox@length=\skip135
\mdf@verticalmarginwhole@length=\skip136
\mdf@horizontalspaceofbox=\skip137
\mdfsubtitleheight=\skip138
\mdfsubsubtitleheight=\skip139
\c@mdfcountframes=\count330

****** mdframed patching \endmdf@trivlist

****** -- success******

\mdf@envdepth=\count331
\c@mdf@env@i=\count332
\c@mdf@env@ii=\count333
\c@mdf@zref@counter=\count334
Package zref Info: New property: mdf@pagevalue on input line 895.
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/latex/mfirstuc\mfirstuc.sty
Package: mfirstuc 2022/10/14 v2.08 (NLCT)
\@glsmfirst=\toks46
\@glsmrest=\toks47
)
(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/alphalph\alphalph.st
y
Package: alphalph 2019/12/09 v2.6 Convert numbers to letters (HO)

(C:\Users\Pichau\AppData\Local\Programs\MiKTeX\tex/generic/intcalc\intcalc.sty
Package: intcalc 2019/12/15 v1.3 Expandable calculations with integers (HO)
))

! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.226 \let\abstract@o
                     rg\abstract
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

! Undefined control sequence.
l.229 \ifcup
            @hyperref
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Extra \else.
l.231 \else
           
I'm ignoring this; it doesn't match any \if.

! Use of \@ doesn't match its definition.
l.232   \expandafter\@g
                       obble
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Extra \fi.
l.233 \fi
         
I'm ignoring this; it doesn't match any \if.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.248 \let\resumo@o
                   rg\resumo
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

! Undefined control sequence.
l.251 \ifcup
            @hyperref
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Extra \else.
l.253 \else
           
I'm ignoring this; it doesn't match any \if.

! Use of \@ doesn't match its definition.
l.254   \expandafter\@g
                       obble
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.265 \@o
         nlypreamble\title
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.265 \@on
          lypreamble\title
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

! Use of \cup doesn't match its definition.
l.266 \newcount\cup@a
                     uthor@cnt
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

\cup=\count335
\cup=\count336
\cup=\count337
\cup=\count338

Overfull \hbox (18.91757pt too wide) in paragraph at lines 265--287
[]\T1/LinuxLibertineT-TLF/m/n/10 nlypreambleuthor@cnt @af-fil@cnt @af-fil@alt@c
nt @foot-note@cnt @af-fil@marker@cnt
 []


Underfull \hbox (badness 10000) in paragraph at lines 265--287

 []

! Use of \@ doesn't match its definition.
l.288 \@o
         nlypreamble\author
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.


! LaTeX Error: Missing \begin{document}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.288 \@on
          lypreamble\author
You're in trouble here.  Try typing  <return>  to proceed.
If that doesn't work, type  X <return>  to quit.

! Missing number, treated as zero.
<to be read again> 
                   @
l.289 \def
          \and{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
\author #1->\global \advance \cup @author@cnt\@n
                                                e\relax \expandafter \gdef \...
l.289 \def
          \and{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
\author ... \expandafter \gdef \csname @author@\@r
                                                  oman\cup @author@cnt\endcs...
l.289 \def
          \and{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing \endcsname inserted.
<to be read again> 
                   \cup 
l.289 \def
          \and{%
The control sequence marked <to be read again> should
not appear between \csname and \endcsname.

! Missing number, treated as zero.
<to be read again> 
                   @
l.289 \def
          \and{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
\author ...\begingroup \advance \cup @affil@cnt\@n
                                                  e \expandafter \xdef \csna...
l.289 \def
          \and{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
\author ...ndafter \xdef \csname @author@affil@\@r
                                                  oman \cup @author@cnt\endc...
l.289 \def
          \and{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing \endcsname inserted.
<to be read again> 
                   \cup 
l.289 \def
          \and{%
The control sequence marked <to be read again> should
not appear between \csname and \endcsname.

! Misplaced \crcr.
\endarray ->\crcr 
                  \egroup \egroup \@arrayright \gdef \@preamble {}\CT@end 
l.289 \def\and
              {%
I can't figure out why you would want to use a tab mark
or \cr or \span just now. If something like a right brace
up above has ended a previous alignment prematurely,
you're probably due for more error messages, and you
might try typing `S' now just to see what is salvageable.

! Too many }'s.
\endarray ->\crcr \egroup \egroup 
                                  \@arrayright \gdef \@preamble {}\CT@end 
l.289 \def\and
              {%
You've closed more groups than you opened.
Such booboos are generally harmless, so keep going.

! Extra }, or forgotten $.
<recently read> \egroup 
                        
l.289 \def\and
              {%
I've deleted a group-closing symbol because it seems to be
spurious, as in `$x}$'. But perhaps the } is legitimate and
you forgot something else, as in `\hbox{$x}'. In such cases
the way to recover is to insert both the forgotten and the
deleted material, e.g., by typing `I$}'.


! LaTeX Error: \begin{document} ended by \end{tabular}.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.289 \def\and
              {%
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Missing $ inserted.
<inserted text> 
                $
l.289 \def\and
              {%
I've inserted something that you may have forgotten.
(See the <inserted text> above.)
With luck, this will get me unwedged. But if you
really didn't forget anything, try typing `2' now; then
my insertion and my current dilemma will both disappear.

! Extra \endgroup.
<recently read> \endgroup 
                          
l.289 \def\and
              {%
Things are pretty mixed up, but I think the worst is over.

! Missing number, treated as zero.
<to be read again> 
                   @
l.290   \cup@
             warning{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
l.321 \@o
         nlypreamble\affiliation
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing = inserted for \ifnum.
<to be read again> 
                   @
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
I was expecting to see `<', `=', or `>'. Didn't.

! Missing number, treated as zero.
<to be read again> 
                   @
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Undefined control sequence.
\\affiliation [#1]#2->\ifnum \cup @author@cnt>\z 
                                                 @\relax \cup @affil@ifdup{#...
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Missing number, treated as zero.
<to be read again> 
                   @
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Argument of \new@command has an extra }.
<inserted text> 
                \par 
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
I've run across a `}' that doesn't seem to match anything.
For example, `\def\a#1{...}' and `\a}' would produce
this error. If you simply proceed now, the `\par' that
I've just inserted will cause me to report a runaway
argument that might be the root of the problem. But if
your `}' was spurious, just type `2' and it will go away.

Runaway argument?
! Paragraph ended before \new@command was complete.
<to be read again> 
                   \par 
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
I suspect you've forgotten a `}', causing me to apply this
control sequence to too much text. How can we recover?
My plan is to forget the whole thing and hope for the best.

! Missing number, treated as zero.
<to be read again> 
                   @
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Argument of \new@command has an extra }.
<inserted text> 
                \par 
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
I've run across a `}' that doesn't seem to match anything.
For example, `\def\a#1{...}' and `\a}' would produce
this error. If you simply proceed now, the `\par' that
I've just inserted will cause me to report a runaway
argument that might be the root of the problem. But if
your `}' was spurious, just type `2' and it will go away.

Runaway argument?
! Paragraph ended before \new@command was complete.
<to be read again> 
                   \par 
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
I suspect you've forgotten a `}', causing me to apply this
control sequence to too much text. How can we recover?
My plan is to forget the whole thing and hope for the best.

! Missing number, treated as zero.
<to be read again> 
                   @
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
\\affiliation ...lobal \advance \cup @affil@cnt\@n
                                                  e\relax \expandafter \gdef...
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
\\affiliation ...dafter \gdef \csname @address@\@r
                                                  oman\cup @affil@cnt\endcsn...
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing \endcsname inserted.
<to be read again> 
                   \cup 
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
The control sequence marked <to be read again> should
not appear between \csname and \endcsname.

! Use of \@ doesn't match its definition.
\\affiliation ...andafter \gdef \csname @affil@\@r
                                                  oman\cup @affil@cnt\endcsn...
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing \endcsname inserted.
<to be read again> 
                   \cup 
l.322 \newcommand
                 *\cup@affil@ifdup[1]{%
The control sequence marked <to be read again> should
not appear between \csname and \endcsname.

! Missing number, treated as zero.
<to be read again> 
                   @
l.322 \newcommand*\cup@
                       affil@ifdup[1]{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Illegal parameter number in definition of \@.
<to be read again> 
                   1
l.324   \def\@tempa{#1
                      }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Use of \@ doesn't match its definition.
l.325   \@temps
               wafalse
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.326   \@tempc
               nta\z@\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Undefined control sequence.
l.326   \@tempcnta\z
                    @\relax
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Missing number, treated as zero.
<to be read again> 
                   @
l.327   \cup@
             affil@ifdup@aux
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
l.334 }
       
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.335 \newcommand*\cup@
                       affil@ifdup@aux{%
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Use of \@ doesn't match its definition.
l.336   \advance\@te
                    mpcnta\@ne\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! You can't use `the letter m' after \advance.
l.336   \advance\@tem
                     pcnta\@ne\relax
I'm forgetting what you said and not changing anything.

! Use of \@ doesn't match its definition.
l.336   \advance\@tempcnta\@n
                             e\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.343     \ifnum\@tempc
                       nta<\cup@affil@cnt\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing number, treated as zero.
<to be read again> 
                   n
l.343     \ifnum\@tempcn
                        ta<\cup@affil@cnt\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing = inserted for \ifnum.
<to be read again> 
                   n
l.343     \ifnum\@tempcn
                        ta<\cup@affil@cnt\relax
I was expecting to see `<', `=', or `>'. Didn't.

! Missing number, treated as zero.
<to be read again> 
                   n
l.343     \ifnum\@tempcn
                        ta<\cup@affil@cnt\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing number, treated as zero.
<to be read again> 
                   @
l.343     \ifnum\@tempcnta<\cup@
                                affil@cnt\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing number, treated as zero.
<to be read again> 
                   @
l.344 ...\expandafter\expandafter\expandafter\cup@
                                                  affil@ifdup@aux
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.348 \newcommand*\cup@
                       affil@swap[1]{%
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Illegal parameter number in definition of \@.
<to be read again> 
                   1
l.350   \def\@tempa{#1
                      }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Use of \@ doesn't match its definition.
l.351   \@tempc
               nta\z@\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Undefined control sequence.
l.351   \@tempcnta\z
                    @\relax
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Use of \@ doesn't match its definition.
l.352   \@tempc
               ntb\z@\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Undefined control sequence.
l.352   \@tempcntb\z
                    @\relax
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Missing number, treated as zero.
<to be read again> 
                   @
l.353   \cup@
             affil@ifdup@aux
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing number, treated as zero.
<to be read again> 
                   @
l.354   \advance\cup@
                     affil@cnt\@ne\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
l.354   \advance\cup@affil@cnt\@n
                                 e\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing number, treated as zero.
<to be read again> 
                   @
l.355   \cup@
             affil@swap@aux
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.358 \newcommand*\cup@
                       affil@swap@aux{%
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Use of \@ doesn't match its definition.
l.359   \advance\@te
                    mpcntb\@ne\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! You can't use `the letter m' after \advance.
l.359   \advance\@tem
                     pcntb\@ne\relax
I'm forgetting what you said and not changing anything.

! Use of \@ doesn't match its definition.
l.359   \advance\@tempcntb\@n
                             e\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.360 ...xpandafter\ifnum\csname @author@affil@\@r
                                                  oman\@tempcntb\endcsname
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.360 ...er\ifnum\csname @author@affil@\@roman\@te
                                                  mpcntb\endcsname
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing number, treated as zero.
<to be read again> 
                   \@author@affil@omanmpcntb 
l.360 ...@author@affil@\@roman\@tempcntb\endcsname
                                                  
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing = inserted for \ifnum.
<to be read again> 
                   \@author@affil@omanmpcntb 
l.360 ...@author@affil@\@roman\@tempcntb\endcsname
                                                  
I was expecting to see `<', `=', or `>'. Didn't.

! Missing number, treated as zero.
<to be read again> 
                   \@author@affil@omanmpcntb 
l.360 ...@author@affil@\@roman\@tempcntb\endcsname
                                                  
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing number, treated as zero.
<to be read again> 
                   @
l.361     = \cup@
                 affil@cnt\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
l.362 ...expandafter\xdef\csname @author@affil@\@r
                                                  oman\@tempcntb\endcsname{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.362 ...ter\xdef\csname @author@affil@\@roman\@te
                                                  mpcntb\endcsname{%
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.363       \the\@te
                    mpcnta
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! You can't use `the letter m' after \the.
l.363       \the\@tem
                     pcnta
I'm forgetting what you said and using zero instead.

! Use of \@ doesn't match its definition.
l.366   \ifnum\@te
                  mpcntb<\cup@author@cnt\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing number, treated as zero.
<to be read again> 
                   m
l.366   \ifnum\@tem
                   pcntb<\cup@author@cnt\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing = inserted for \ifnum.
<to be read again> 
                   m
l.366   \ifnum\@tem
                   pcntb<\cup@author@cnt\relax
I was expecting to see `<', `=', or `>'. Didn't.

! Missing number, treated as zero.
<to be read again> 
                   m
l.366   \ifnum\@tem
                   pcntb<\cup@author@cnt\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing number, treated as zero.
<to be read again> 
                   @
l.366   \ifnum\@tempcntb<\cup@
                              author@cnt\relax
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Missing number, treated as zero.
<to be read again> 
                   @
l.367     \expandafter\cup@
                           affil@swap@aux
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)


! LaTeX Error: Command \cup already defined.
               Or name \end... illegal, see p.192 of the manual.

See the LaTeX manual or LaTeX Companion for explanation.
Type  H <return>  for immediate help.
 ...                                              
                                                  
l.401 \newcommand*\cup@
                       alsoaffil@find[1]{%
Your command was ignored.
Type  I <command> <return>  to replace it with another command,
or  <return>  to continue without it.

! Illegal parameter number in definition of \@.
<to be read again> 
                   1
l.403   \def\@tempa{#1
                      }%
You meant to type ## instead of #, right?
Or maybe a } was forgotten somewhere earlier, and things
are all screwed up? I'm going to assume that you meant ##.

! Use of \@ doesn't match its definition.
l.404   \@tempc
               nta\z@\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Undefined control sequence.
l.404   \@tempcnta\z
                    @\relax
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Use of \@ doesn't match its definition.
l.405   \@tempc
               ntb\z@\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Undefined control sequence.
l.405   \@tempcntb\z
                    @\relax
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Missing number, treated as zero.
<to be read again> 
                   @
l.406   \cup@
             affil@ifdup@aux
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Use of \@ doesn't match its definition.
l.408   \expandafter\@te
                        mpcnta\the\@tempcnta\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Use of \@ doesn't match its definition.
l.408   \expandafter\@tempcnta\the\@te
                                      mpcnta\relax
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! You can't use `the letter m' after \the.
l.408   \expandafter\@tempcnta\the\@tem
                                       pcnta\relax
I'm forgetting what you said and using zero instead.

! Use of \@ doesn't match its definition.
l.428 \@o
         nlypreamble\altaffiliation
If you say, e.g., `\def\a1{...}', then you must always
put `1' after `\a', since control sequence names are
made up of letters only. The macro here has not been
followed by the required stuff, so I'm ignoring it.

! Missing = inserted for \ifnum.
<to be read again> 
                   @
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
I was expecting to see `<', `=', or `>'. Didn't.

! Missing number, treated as zero.
<to be read again> 
                   @
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Undefined control sequence.
\altaffiliation #1->\ifnum \cup @author@cnt>\z 
                                               @\relax \begingroup \cup @alt...
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
The control sequence at the end of the top line
of your error message was never \def'ed. If you have
misspelled it (e.g., `\hobx'), type `I' and the correct
spelling (e.g., `I\hbox'). Otherwise just continue,
and I'll forget about whatever was undefined.

! Missing number, treated as zero.
<to be read again> 
                   @
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
A number should have been here; I inserted `0'.
(If you can't figure out why I needed to see a number,
look up `weird error' in the index to The TeXbook.)

! Argument of \new@command has an extra }.
<inserted text> 
                \par 
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
I've run across a `}' that doesn't seem to match anything.
For example, `\def\a#1{...}' and `\a}' would produce
this error. If you simply proceed now, the `\par' that
I've just inserted will cause me to report a runaway
argument that might be the root of the problem. But if
your `}' was spurious, just type `2' and it will go away.

Runaway argument?
! Paragraph ended before \new@command was complete.
<to be read again> 
                   \par 
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
I suspect you've forgotten a `}', causing me to apply this
control sequence to too much text. How can we recover?
My plan is to forget the whole thing and hope for the best.

! Missing \endcsname inserted.
<to be read again> 
                   \relax 
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
The control sequence marked <to be read again> should
not appear between \csname and \endcsname.

! Argument of \reserved@a has an extra }.
<inserted text> 
                \par 
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
I've run across a `}' that doesn't seem to match anything.
For example, `\def\a#1{...}' and `\a}' would produce
this error. If you simply proceed now, the `\par' that
I've just inserted will cause me to report a runaway
argument that might be the root of the problem. But if
your `}' was spurious, just type `2' and it will go away.

Runaway argument?
{\def \reserved@a *{\@xarraycr }\reserved@a }\def \reserved@b {\@xarraycr \ETC.
! Paragraph ended before \reserved@a was complete.
<to be read again> 
                   \par 
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
I suspect you've forgotten a `}', causing me to apply this
control sequence to too much text. How can we recover?
My plan is to forget the whole thing and hope for the best.

! Missing number, treated as zero.
<to be read again> 
                   @
l.429 \newcommand
                 *\cup@altaffil@ifdup[1]{%
(That makes 100 errors; please try again.) 
Here is how much of TeX's memory you used:
 14086 strings out of 475385
 231987 string characters out of 2776434
 577363 words of memory out of 3000000
 35235 multiletter control sequences out of 15000+600000
 513124 words of font info for 61 fonts, out of 8000000 for 9000
 1141 hyphenation exceptions out of 8191
 73i,7n,117p,548b,5159s stack positions out of 10000i,1000n,20000p,200000b,80000s

!  ==> Fatal error occurred, no output PDF file produced!

